Certified and fast computations with shallow covariance kernels

Many techniques for data science and uncertainty quantification demand efficient tools to handle Gaussian random fields, which are defined in terms of their mean functions and covariance operators. Recently, parameterized Gaussian random fields have gained increased attention, due to their higher degree of flexibility. However, especially if the random field is parameterized through its covariance operator, classical random field discretization techniques fail or become inefficient. In this work we introduce and analyze a new and certified algorithm for the low-rank approximation of a parameterized family of covariance operators which represents an extension of the adaptive cross approximation method for symmetric positive definite matrices. The algorithm relies on an affine linear expansion of the covariance operator with respect to the parameters, which needs to be computed in a preprocessing step using, e.g., the empirical interpolation method. We discuss and test our new approach for isotropic covariance kernels, such as Mat\'ern kernels. The numerical results demonstrate the advantages of our approach in terms of computational time and confirm that the proposed algorithm provides the basis of a fast sampling procedure for parameter dependent Gaussian random fields.

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 











==> gaussian_convergence.dat <==
1	1	0.1
2	0.99197	0.1
3	0.97609	0.1
4	0.96021	0.1
5	0.92879	0.1
6	0.91291	0.1
7	0.90489	0.1
8	0.8931	0.1
9	0.86169	0.1
10	0.83272	0.1
11	0.81695	0.1
12	0.80108	0.1
13	0.76988	0.1
14	0.73853	0.1
15	0.72269	0.1
16	0.69293	0.1
17	0.66458	0.1
18	0.64148	0.1
19	0.61405	0.1
20	0.58745	0.1
21	0.57433	0.1
22	0.56265	0.1
23	0.53923	0.1
24	0.51347	0.1
25	0.488	0.1
26	0.47573	0.1
27	0.45357	0.1
28	0.4415	0.1
29	0.42929	0.1
30	0.40522	0.1
31	0.382	0.1
32	0.36022	0.1
33	0.33986	0.1
34	0.31993	0.1
35	0.30451	0.1
36	0.2891	0.1
37	0.28318	0.1
38	0.2698	0.1
39	0.25797	0.1
40	0.24649	0.1
41	0.24214	0.1
42	0.23859	0.1
43	0.22856	0.1
44	0.21837	0.1
45	0.2141	0.1
46	0.20516	0.1
47	0.19659	0.1
48	0.19276	0.1
49	0.19045	0.1
50	0.18247	0.1
51	0.17446	0.1
52	0.17142	0.1
53	0.16855	0.1
54	0.16109	0.1
55	0.15313	0.1
56	0.15038	0.1
57	0.14691	0.1
58	0.14005	0.1
59	0.13309	0.1
60	0.12626	0.1
61	0.12025	0.1
62	0.114	0.1
63	0.10869	0.1
64	0.10355	0.1
65	0.10107	0.1
66	0.098363	0.1


==> matern_convergence.dat <==
1	1	0.1
2	0.9933	0.1
3	0.98006	0.1
4	0.9679	0.1
5	0.95468	0.1
6	0.9285	0.1
7	0.91526	0.1
8	0.90203	0.1
9	0.89536	0.1
10	0.8696	0.1
11	0.85646	0.1
12	0.83193	0.1
13	0.80597	0.1
14	0.78032	0.1
15	0.7589	0.1
16	0.73427	0.1
17	0.72835	0.1
18	0.70699	0.1
19	0.69621	0.1
20	0.67378	0.1
21	0.66326	0.1
22	0.64129	0.1
23	0.63127	0.1
24	0.60993	0.1
25	0.58919	0.1
26	0.57007	0.1
27	0.56063	0.1
28	0.55122	0.1
29	0.5326	0.1
30	0.5146	0.1
31	0.50572	0.1
32	0.4881	0.1
33	0.47082	0.1
34	0.45527	0.1
35	0.44798	0.1
36	0.43369	0.1
37	0.42723	0.1
38	0.41343	0.1
39	0.40073	0.1
40	0.38926	0.1
41	0.38456	0.1
42	0.3741	0.1
43	0.36373	0.1
44	0.36018	0.1
45	0.35602	0.1
46	0.34813	0.1
47	0.33898	0.1
48	0.33542	0.1
49	0.33189	0.1
50	0.32288	0.1
51	0.31873	0.1
52	0.31071	0.1
53	0.30721	0.1
54	0.2991	0.1
55	0.29105	0.1
56	0.28367	0.1
57	0.27988	0.1
58	0.27266	0.1
59	0.26578	0.1
60	0.25872	0.1
61	0.25201	0.1
62	0.24544	0.1
63	0.23955	0.1
64	0.23357	0.1
65	0.22746	0.1
66	0.22507	0.1
67	0.22234	0.1
68	0.21742	0.1
69	0.21217	0.1
70	0.20733	0.1
71	0.20229	0.1
72	0.19728	0.1
73	0.19229	0.1
74	0.18758	0.1
75	0.18298	0.1
76	0.17845	0.1
77	0.17405	0.1
78	0.17031	0.1
79	0.1661	0.1
80	0.16179	0.1
81	0.15776	0.1
82	0.15388	0.1
83	0.15265	0.1
84	0.1494	0.1
85	0.14625	0.1
86	0.14293	0.1
87	0.13977	0.1
88	0.13653	0.1
89	0.13367	0.1
90	0.13069	0.1
91	0.12781	0.1
92	0.12485	0.1
93	0.12395	0.1
94	0.12131	0.1
95	0.11892	0.1
96	0.11637	0.1
97	0.11547	0.1
98	0.11328	0.1
99	0.11111	0.1
100	0.11034	0.1
101	0.10965	0.1
102	0.10757	0.1
103	0.10541	0.1
104	0.10355	0.1
105	0.10165	0.1
106	0.10131	0.1
107	0.099433	0.1


==> test_aca_fun1.dat <==
1	6.6613e-16	0.65763	0.82733	0.89492	0.92879	0.94827	0.96058	0.96886
2	6.6613e-16	0.43305	0.52828	0.44984	0.32684	0.19683	0.086747	3.3307e-16
3	6.6613e-16	0.14178	0.02012	0.086171	0.095297	0.068313	0.032972	3.3307e-16
4	6.6613e-16	0.097559	0.017261	0.084722	0.094131	0.067605	0.032662	3.3307e-16
5	6.6613e-16	0.0012046	0.0087531	0.070078	0.081615	0.05979	0.029186	3.3307e-16
6	6.6613e-16	0.00092061	0.0018808	0.003426	0.00082712	0.002249	0.0015371	3.3307e-16
7	6.6613e-16	0.00066727	0.0015638	0.002921	0.00071137	0.0019421	0.0013303	3.3307e-16
8	6.6613e-16	7.4386e-05	0.00024345	0.00085172	0.00025528	0.00076824	0.00055543	3.3307e-16
9	6.6613e-16	6.3321e-05	0.00024046	0.00084385	0.00025319	0.00076229	0.0005513	3.3307e-16
10	6.6613e-16	1.8536e-05	9.3072e-06	1.0235e-05	8.0813e-06	3.1714e-05	2.5944e-05	3.3307e-16
11	6.6613e-16	5.1788e-06	5.1667e-06	6.063e-06	4.896e-06	1.978e-05	1.6591e-05	3.3307e-16
12	6.6613e-16	3.8956e-06	4.2862e-06	5.3099e-06	4.5946e-06	1.8879e-05	1.5857e-05	3.3307e-16
13	6.6613e-16	4.1495e-07	1.7882e-06	2.8647e-06	2.6124e-06	1.1006e-05	9.3742e-06	3.3307e-16
14	6.6613e-16	1.3749e-07	1.5237e-07	9.0679e-08	3.1009e-08	2.216e-08	3.4477e-08	3.3307e-16
15	6.6613e-16	6.1992e-08	1.0681e-07	7.1222e-08	2.4967e-08	1.7925e-08	2.7956e-08	3.3307e-16
16	6.6613e-16	5.4299e-08	9.8056e-08	6.5978e-08	2.3211e-08	1.6693e-08	2.6062e-08	3.3307e-16
17	6.6613e-16	8.9803e-10	3.8991e-09	3.6853e-09	1.4989e-09	1.1555e-09	1.8754e-09	3.3307e-16
18	6.6613e-16	4.0886e-10	3.1232e-09	3.2498e-09	1.3329e-09	1.0317e-09	1.6784e-09	3.3307e-16
19	6.6613e-16	1.3528e-10	7.7515e-11	1.496e-10	9.8268e-11	9.0184e-11	1.5976e-10	3.3307e-16
20	6.6613e-16	4.3689e-11	3.259e-11	6.6102e-11	4.4265e-11	4.101e-11	7.3039e-11	3.3307e-16
21	6.6613e-16	3.1789e-11	2.5003e-11	5.1301e-11	3.4505e-11	3.2036e-11	5.7126e-11	3.3307e-16
22	6.6613e-16	5.329e-12	5.696e-12	1.3318e-11	9.4261e-12	8.9753e-12	1.6236e-11	3.3307e-16
23	6.1062e-16	3.6043e-12	5.2182e-12	1.2287e-11	8.7191e-12	8.3127e-12	1.5049e-11	3.3307e-16
24	6.1062e-16	2.1113e-13	1.0594e-13	4.9227e-13	4.1755e-13	4.3054e-13	8.139e-13	3.3307e-16
25	6.1062e-16	9.6916e-15	2.1795e-14	1.2523e-13	1.1585e-13	1.2479e-13	2.4092e-13	3.3307e-16
26	6.1062e-16	1.4433e-15	9.992e-16	2.4425e-15	1.5543e-15	1.1102e-15	7.7716e-16	3.3307e-16
27	6.1062e-16	6.6613e-16	7.7716e-16	1.3323e-15	8.8818e-16	9.992e-16	7.7716e-16	3.3307e-16


==> test_aca_fun2.dat <==
1	8.8818e-16	0.99961	0.9999	0.99996	0.99998	0.99998	0.99999	0.99999
2	8.8818e-16	0.90235	0.73431	0.55703	0.38991	0.23101	0.10011	2.9976e-15
3	8.8818e-16	0.64545	0.67504	0.53654	0.38135	0.22701	0.098605	2.9976e-15
4	8.8818e-16	0.18729	0.10769	0.22704	0.2177	0.144	0.065854	2.9976e-15
5	8.8818e-16	0.18728	0.10769	0.22704	0.2177	0.144	0.065854	2.9976e-15
6	8.8818e-16	0.18728	0.10769	0.22704	0.2177	0.144	0.065854	2.9976e-15
7	8.8818e-16	0.16331	0.10274	0.22663	0.21745	0.14387	0.065801	2.9976e-15
8	8.8818e-16	0.15671	0.068221	0.019231	0.01777	0.020699	0.011442	2.9976e-15
9	8.8818e-16	0.1567	0.06822	0.019231	0.01777	0.020699	0.011442	2.9976e-15
10	8.8818e-16	0.024867	0.033964	0.011451	0.012622	0.015912	0.0091736	2.9976e-15
11	8.8818e-16	0.024826	0.03394	0.011451	0.012622	0.015911	0.0091733	2.9976e-15
12	8.8818e-16	0.024826	0.03394	0.011451	0.012622	0.015911	0.0091733	2.9976e-15
13	8.8818e-16	0.024826	0.03394	0.011451	0.012622	0.015911	0.0091733	2.9976e-15
14	8.8818e-16	0.013808	0.002173	0.0036041	0.0053841	0.0075214	0.0045523	2.9976e-15
15	8.8818e-16	0.01372	0.0021704	0.0036016	0.0053809	0.0075173	0.0045499	2.9976e-15
16	8.8818e-16	0.013719	0.0021704	0.0036015	0.0053809	0.0075173	0.0045499	2.9976e-15
17	8.8818e-16	0.012882	0.0021448	0.0035753	0.0053482	0.0074755	0.0045258	2.9976e-15
18	8.8818e-16	0.00072672	0.00038335	0.00095214	0.0016704	0.0025016	0.0015703	2.9976e-15
19	8.8818e-16	0.00072665	0.00038332	0.00095214	0.0016704	0.0025016	0.0015703	2.9976e-15
20	8.8818e-16	0.00072665	0.00038332	0.00095214	0.0016704	0.0025016	0.0015703	2.9976e-15
21	8.8818e-16	0.00031433	0.00033094	0.00093732	0.0016484	0.0024712	0.001552	2.9976e-15
22	8.8818e-16	0.00028435	0.00012289	9.4807e-05	4.4728e-05	8.8124e-06	2.9986e-05	2.9976e-15
23	8.8818e-16	0.00028407	0.00012286	9.4788e-05	4.472e-05	8.8107e-06	2.9981e-05	2.9976e-15
24	8.8818e-16	0.00028407	0.00012286	9.4788e-05	4.472e-05	8.8107e-06	2.9981e-05	2.9976e-15
25	8.8818e-16	0.00028407	0.00012286	9.4788e-05	4.472e-05	8.8107e-06	2.9981e-05	2.9976e-15
26	8.8818e-16	0.00028407	0.00012286	9.4788e-05	4.472e-05	8.8107e-06	2.9981e-05	2.9976e-15
27	8.8818e-16	0.00026877	0.00012141	9.3742e-05	4.4235e-05	8.716e-06	2.9659e-05	2.9976e-15
28	8.8818e-16	9.0574e-05	7.948e-05	6.973e-05	3.4218e-05	6.8584e-06	2.3549e-05	2.9976e-15
29	8.8818e-16	9.0569e-05	7.9479e-05	6.9729e-05	3.4218e-05	6.8584e-06	2.3549e-05	2.9976e-15
30	8.8818e-16	9.0569e-05	7.9479e-05	6.9729e-05	3.4218e-05	6.8584e-06	2.3549e-05	2.9976e-15
31	8.8818e-16	3.4615e-05	3.3556e-06	8.9272e-06	5.8133e-06	1.31e-06	4.7792e-06	2.9976e-15
32	8.8818e-16	3.4557e-05	3.3519e-06	8.9264e-06	5.8129e-06	1.3099e-06	4.7789e-06	2.9976e-15
33	8.8818e-16	3.38e-05	3.3022e-06	8.916e-06	5.8069e-06	1.3086e-06	4.7744e-06	2.9976e-15
34	8.8818e-16	1.0796e-06	2.0043e-06	7.2403e-06	4.8311e-06	1.0998e-06	4.0342e-06	2.9976e-15
35	8.8818e-16	1.0796e-06	2.0043e-06	7.2403e-06	4.8311e-06	1.0998e-06	4.0342e-06	2.9976e-15
36	8.8818e-16	9.8306e-07	1.9593e-06	7.1223e-06	4.7608e-06	1.0847e-06	3.9805e-06	2.9976e-15
37	8.8818e-16	9.8305e-07	1.9593e-06	7.1222e-06	4.7608e-06	1.0847e-06	3.9805e-06	2.9976e-15
38	8.8818e-16	2.4817e-07	9.2689e-08	1.0154e-07	1.7434e-07	5.1009e-08	2.0969e-07	2.9976e-15
39	8.8818e-16	2.4809e-07	9.2679e-08	1.0153e-07	1.7432e-07	5.1005e-08	2.0967e-07	2.9976e-15
40	8.8818e-16	2.211e-07	8.9136e-08	9.8301e-08	1.691e-07	4.9522e-08	2.0369e-07	2.9976e-15
41	8.8818e-16	4.9763e-08	1.5401e-08	2.198e-08	4.0438e-08	1.2178e-08	5.0817e-08	2.9976e-15
42	8.8818e-16	4.9756e-08	1.5399e-08	2.1977e-08	4.0433e-08	1.2177e-08	5.0811e-08	2.9976e-15
43	8.8818e-16	4.9449e-08	1.5328e-08	2.188e-08	4.0255e-08	1.2124e-08	5.0589e-08	2.9976e-15
44	8.8818e-16	3.2456e-08	1.1003e-08	1.5858e-08	2.9261e-08	8.8238e-09	3.6844e-08	2.9976e-15
45	8.8818e-16	8.1829e-09	5.7118e-09	9.1118e-09	1.7365e-08	5.3119e-09	2.235e-08	2.9976e-15
46	8.8818e-16	8.0989e-09	5.7111e-09	9.1107e-09	1.7363e-08	5.3113e-09	2.2347e-08	2.9976e-15
47	8.8818e-16	4.0141e-09	1.024e-09	6.8406e-10	5.6038e-10	5.9743e-11	1.1348e-11	2.9976e-15
48	8.8818e-16	3.6834e-09	1.0237e-09	6.8385e-10	5.6022e-10	5.9727e-11	1.1345e-11	2.9976e-15
49	8.8818e-16	3.3048e-09	1.0062e-09	6.7455e-10	5.5318e-10	5.9003e-11	1.121e-11	2.9976e-15
50	8.8818e-16	3.277e-09	1.0033e-09	6.73e-10	5.5201e-10	5.8883e-11	1.1188e-11	2.9976e-15
51	8.8818e-16	3.1709e-10	1.1887e-10	9.6608e-11	8.3509e-11	9.1085e-12	1.7509e-12	2.9976e-15
52	8.8818e-16	3.148e-10	1.181e-10	9.5987e-11	8.2974e-11	9.0502e-12	1.7397e-12	2.9976e-15
53	8.8818e-16	1.0798e-10	6.0227e-11	5.1459e-11	4.5187e-11	4.963e-12	9.5746e-13	2.9976e-15
54	8.8818e-16	9.0011e-12	2.4144e-11	2.5533e-11	2.4062e-11	2.729e-12	5.3602e-13	2.9976e-15
55	8.8818e-16	8.9641e-12	2.4105e-11	2.5498e-11	2.4031e-11	2.7255e-12	5.3535e-13	2.9976e-15
56	8.8818e-16	8.3845e-12	2.3479e-11	2.4928e-11	2.3521e-11	2.6691e-12	5.2436e-13	2.9976e-15
57	8.8818e-16	1.2442e-12	3.6209e-13	3.782e-13	6.154e-13	8.36e-14	1.8319e-14	2.9976e-15


==> test_cpu_time.dat <==
64		0.96693	1.533	8.548	93.462
256		1.4544	3.8747	29.376	257.1
1024		2.6421	8.6836	68.226	619.45
4096		4.1887	9.8906	71.527	713.1
16384		13.143	20.006	89.357	806.86
65536		57.851	65.504	136.91	895.64
2.6214e+05	278.59  308.2	358.18	1185.5


==> test_deim.dat <==
1	0.68622	0.69613	0.70272	0.70739	0.71086	0.71354	0.71568	0.71741	0.71885	0.72006	0.30733	0.31992	0.32864	0.33502	0.3399	0.34375	0.34686	0.34943	0.35158	0.35341	0.10786	0.11202	0.11586	0.11965	0.12257	0.12488	0.12674	0.12828	0.12957	0.13067	0.15559	0.16031	0.16379	0.16647	0.16861	0.17036	0.17181	0.17303	0.17409	0.175	0.26408	0.25629	0.25084	0.24683	0.24375	0.24131	0.23934	0.2377	0.23633	0.23515	0.35854	0.35171	0.34693	0.34341	0.3407	0.33856	0.33681	0.33537	0.33416	0.33313	0.43181	0.42576	0.42153	0.4184	0.41599	0.41409	0.41254	0.41126	0.41018	0.40926	0.49033	0.48493	0.48114	0.47834	0.47618	0.47448	0.47309	0.47194	0.47097	0.47015	0.53816	0.53329	0.52988	0.52735	0.52541	0.52387	0.52261	0.52158	0.5207	0.51996	0.57798	0.57356	0.57046	0.56817	0.5664	0.565	0.56386	0.56292	0.56212	0.56145
2	0.25259	0.26192	0.269	0.27453	0.27895	0.28255	0.28554	0.28806	0.2902	0.29205	0.066579	0.072084	0.076168	0.079319	0.081826	0.083868	0.085563	0.086995	0.088219	0.089278	0.13183	0.13887	0.14345	0.14666	0.14902	0.15082	0.15223	0.15338	0.15432	0.15511	0.11539	0.12555	0.13244	0.13741	0.14115	0.14407	0.14641	0.14833	0.14992	0.15127	0.062545	0.073792	0.081537	0.087183	0.091478	0.094852	0.097572	0.09981	0.10168	0.10327	0.023235	0.026195	0.028487	0.030315	0.031805	0.033984	0.036323	0.038278	0.039934	0.041368	0.066024	0.055018	0.051019	0.05212	0.053081	0.053916	0.054641	0.055276	0.055836	0.056325	0.1275	0.11706	0.10976	0.10437	0.10023	0.096952	0.094292	0.092091	0.090239	0.089927	0.18429	0.1745	0.16763	0.16256	0.15865	0.15556	0.15305	0.15097	0.14922	0.14772	0.23607	0.22693	0.22051	0.21576	0.21211	0.20921	0.20685	0.2049	0.20326	0.20186
3	0.099123	0.1028	0.10583	0.10833	0.11042	0.11217	0.11366	0.11493	0.11604	0.117	0.030627	0.03455	0.037487	0.039728	0.041478	0.042875	0.044011	0.044952	0.045743	0.046415	0.016939	0.018781	0.020114	0.021121	0.021906	0.022536	0.023052	0.023483	0.023848	0.02416	0.030246	0.033842	0.036326	0.038103	0.039419	0.040432	0.041221	0.041857	0.042379	0.042809	0.035298	0.042864	0.047843	0.051339	0.053918	0.055891	0.057446	0.058701	0.059735	0.060599	0.021353	0.029477	0.036122	0.040914	0.044526	0.047342	0.049597	0.051443	0.05298	0.05428	0.0096291	0.0037558	0.0087462	0.014219	0.018384	0.021656	0.024294	0.026466	0.028283	0.029826	0.046413	0.035156	0.027331	0.021585	0.019428	0.018708	0.018315	0.018123	0.018053	0.018055	0.086534	0.07533	0.067504	0.061736	0.057311	0.053809	0.050971	0.048624	0.046885	0.046455	0.12746	0.11655	0.10892	0.10328	0.09894	0.095504	0.092715	0.090405	0.088463	0.086806
4	0.02712	0.027677	0.028263	0.028827	0.029349	0.029822	0.030248	0.03063	0.030972	0.031279	0.0027786	0.0036271	0.0044134	0.0051263	0.0057621	0.0063247	0.0068218	0.0072615	0.0076517	0.0079993	0.011157	0.01276	0.014114	0.015255	0.016224	0.017052	0.017767	0.018388	0.018933	0.019414	0.0060216	0.0062611	0.0069519	0.0077403	0.0085061	0.0092106	0.0098453	0.010413	0.010919	0.011372	0.0056524	0.0072228	0.0083832	0.009272	0.010021	0.010667	0.011199	0.011642	0.012019	0.012342	0.0064259	0.0095562	0.01324	0.015897	0.017807	0.019234	0.020336	0.021208	0.021913	0.022494	0.0058847	0.0040727	0.0081572	0.012162	0.015147	0.017452	0.019281	0.020767	0.021997	0.023031	0.023619	0.013723	0.0069599	0.0027826	0.0021124	0.0045438	0.0068694	0.0087761	0.010367	0.011714	0.047588	0.036867	0.029454	0.024033	0.019901	0.016996	0.015674	0.014662	0.013885	0.013279	0.075568	0.064493	0.056783	0.051114	0.046773	0.043345	0.040571	0.038279	0.036355	0.034717
5	0.012967	0.013035	0.013171	0.013338	0.013514	0.013688	0.013853	0.014008	0.014151	0.014283	0.00078984	0.0012271	0.0015802	0.0018623	0.0020868	0.0022658	0.0024091	0.0025245	0.0026178	0.0026938	0.0036191	0.0043141	0.0048891	0.0053952	0.0058455	0.0062465	0.0066037	0.0069225	0.0072077	0.0074636	0.0015321	0.0020303	0.0025184	0.0029634	0.0033589	0.0037076	0.0040148	0.004286	0.0045264	0.0047404	0.0042476	0.0040579	0.004377	0.0048447	0.005333	0.0057962	0.0062197	0.0066012	0.0069431	0.0072492	0.004785	0.002932	0.0021588	0.0018748	0.0018256	0.0018921	0.0020151	0.0021638	0.0023219	0.0024804	0.0063291	0.0023087	0.00099196	0.0016418	0.0024322	0.0030836	0.003543	0.0038755	0.0041212	0.0043058	0.011235	0.0051324	0.0012497	0.0013951	0.0032912	0.0047056	0.0057945	0.0066548	0.0073491	0.0079196	0.020346	0.01252	0.0073319	0.00373	0.0023446	0.0018735	0.0027646	0.0040924	0.0051865	0.0061027	0.033511	0.024389	0.018208	0.013762	0.010419	0.0085007	0.0073476	0.0065574	0.0061879	0.0059043
6	0.0056096	0.0055461	0.0055268	0.0055348	0.0055587	0.0055914	0.0056285	0.0056671	0.0057056	0.0057432	0.00027905	0.00045994	0.00071814	0.00095117	0.0011589	0.0013429	0.0015057	0.0016499	0.0017778	0.0018915	0.00058102	0.0005412	0.00052572	0.00063783	0.00079327	0.00093265	0.001057	0.0011679	0.0012668	0.0013552	0.00028799	0.00061367	0.00083047	0.0010184	0.0011935	0.001358	0.0015116	0.0016541	0.0017856	0.0019067	0.00082674	0.00092012	0.0010825	0.0012607	0.0014343	0.0015954	0.0017421	0.0018746	0.0019938	0.0021011	0.0019222	0.0012423	0.0011654	0.0013076	0.0015243	0.0017575	0.001984	0.002195	0.0023879	0.0025627	0.0032501	0.0014868	0.00074843	0.00047025	0.00041146	0.00046023	0.00056135	0.00068639	0.00082029	0.00095499	0.0054036	0.0021254	0.00034493	0.00071286	0.0013485	0.0017464	0.0019995	0.002161	0.002263	0.0023253	0.0093155	0.0043986	0.0014075	0.00054516	0.0018899	0.0028553	0.003572	0.0041189	0.0045459	0.0048859	0.015576	0.0091181	0.0049731	0.0023101	0.0015546	0.001467	0.00266	0.0036071	0.004375	0.0050085
7	0.0022699	0.0022031	0.0021586	0.0021301	0.0021127	0.0021031	0.0020986	0.0020978	0.0020993	0.0021025	5.3172e-05	7.6847e-05	0.00015715	0.00025654	0.00035019	0.00043757	0.00051858	0.0005934	0.00066236	0.00072586	0.00040797	0.00051891	0.00062865	0.00073311	0.00083135	0.0009232	0.0010088	0.0010883	0.001162	0.0012305	3.7347e-05	9.1229e-05	0.00016778	0.00024083	0.00031068	0.00037661	0.00043811	0.00049502	0.00054741	0.00059553	0.00019572	0.00039891	0.00050817	0.0005855	0.00065721	0.00072827	0.0007985	0.00086686	0.00093246	0.00099476	0.00025006	0.00016672	0.00025135	0.0002352	0.00019321	0.00021344	0.00027574	0.00033397	0.00038754	0.00043646	0.0010807	0.00024893	0.00018128	0.00018344	0.00021778	0.00026735	0.00039064	0.00051741	0.000635	0.00074233	0.0023025	0.00067868	8.3498e-05	0.00025389	0.00031328	0.00027722	0.00025866	0.00027752	0.0002863	0.00028837	0.0041937	0.0014636	0.0001296	0.0007196	0.0011499	0.0013899	0.0015188	0.0015807	0.0016013	0.0015962	0.0071608	0.0031543	0.00083352	0.0006083	0.0015522	0.0021957	0.0026487	0.0029758	0.003217	0.003398
8	0.00079467	0.0007551	0.00072497	0.00070207	0.00068466	0.00067139	0.00066125	0.00065347	0.00064748	0.00064285	3.936e-05	1.8055e-05	1.7935e-05	3.8302e-05	5.8063e-05	7.7005e-05	9.4987e-05	0.00011193	0.00012782	0.00014266	0.00013745	0.0001538	0.00016623	0.00017723	0.00019759	0.00021872	0.00023925	0.00025906	0.00027807	0.00029623	2.6712e-05	3.4495e-05	6.1863e-05	8.9332e-05	0.00011575	0.00014338	0.00017077	0.00019698	0.00022191	0.0002455	8.1199e-05	7.3624e-05	0.00010334	0.00012965	0.00015624	0.00018336	0.00021049	0.00023707	0.00026271	0.00028719	0.00016246	0.00010387	0.00014855	0.00017156	0.00018843	0.0002079	0.000231	0.00025679	0.00028411	0.000312	0.00047885	1.2561e-05	0.00012268	0.00012553	9.3552e-05	5.527e-05	7.1936e-05	0.00010843	0.00014289	0.00017486	0.0011033	0.00020573	8.4123e-05	0.00013794	9.7594e-05	2.2117e-05	6.5172e-05	0.00015154	0.00023301	0.00030793	0.0021183	0.00056647	8.8843e-05	0.00035028	0.0004272	0.00041474	0.00035895	0.00034663	0.00035299	0.00035282	0.0036902	0.0012646	0.00013918	0.00059247	0.00093261	0.0011089	0.0011916	0.0012197	0.0012151	0.0011911
9	0.00024272	0.00022425	0.00020935	0.00019726	0.0001874	0.00017932	0.00017266	0.00016713	0.0001625	0.00015861	9.224e-06	9.1721e-06	1.0608e-05	1.2209e-05	1.3693e-05	1.4907e-05	1.5785e-05	1.6314e-05	1.6515e-05	1.642e-05	2.4848e-05	2.1968e-05	2.083e-05	1.9427e-05	2.023e-05	2.9252e-05	3.8052e-05	4.6494e-05	5.4499e-05	6.2028e-05	1.2161e-05	3.9031e-06	7.5926e-06	1.0139e-05	1.2729e-05	1.5426e-05	1.8236e-05	2.1579e-05	2.617e-05	3.0538e-05	6.4595e-05	3.6327e-05	4.4151e-05	5.3354e-05	6.2771e-05	7.4303e-05	8.5713e-05	9.7103e-05	0.00010845	0.0001197	0.00013071	2.019e-05	9.8067e-06	1.7992e-05	2.6046e-05	3.5279e-05	4.5635e-05	5.6731e-05	6.8183e-05	7.9689e-05	0.00025929	9.0023e-06	4.5791e-05	5.1964e-05	5.0461e-05	5.1847e-05	5.7863e-05	6.7838e-05	8.0644e-05	9.5263e-05	0.00053437	6.0227e-05	5.8944e-05	6.3806e-05	3.4476e-05	3.7597e-06	3.3964e-05	6.1052e-05	8.2332e-05	9.8458e-05	0.0010219	0.00019157	7.6318e-05	0.00012983	9.9613e-05	6.3936e-05	4.5903e-05	0.00010026	0.00016467	0.00022322	0.0017973	0.00044484	0.00010275	0.00030638	0.0003538	0.00032844	0.00026965	0.00025351	0.00025252	0.00024665
10	0.0001172	0.00010653	9.7782e-05	9.0553e-05	8.4545e-05	7.9523e-05	7.5301e-05	7.173e-05	6.8689e-05	6.6084e-05	2.2895e-06	3.2289e-06	5.6865e-06	8.3113e-06	1.0926e-05	1.3419e-05	1.5729e-05	1.7824e-05	1.9696e-05	2.135e-05	3.292e-06	7.5748e-06	1.285e-05	1.8543e-05	2.4438e-05	3.039e-05	3.6298e-05	4.2091e-05	4.772e-05	5.3152e-05	4.8468e-06	9.2476e-07	2.6231e-06	6.7419e-06	1.1303e-05	1.6126e-05	2.1081e-05	2.6073e-05	3.1036e-05	3.5918e-05	3.767e-06	1.2159e-05	1.5562e-05	1.7942e-05	2.0192e-05	2.2227e-05	2.404e-05	2.57e-05	2.7282e-05	2.8847e-05	3.3304e-05	6.5213e-06	8.5834e-06	1.2419e-05	1.6051e-05	1.9285e-05	2.2291e-05	2.7156e-05	3.243e-05	3.8022e-05	8.3012e-05	1.0015e-05	5.7533e-06	9.3792e-06	1.0243e-05	7.9985e-06	3.9104e-06	7.4314e-06	1.2241e-05	1.7343e-05	0.00016038	8.0752e-06	9.2966e-06	7.2277e-06	4.2687e-06	4.3541e-06	1.0158e-06	1.0055e-05	2.1535e-05	3.4328e-05	0.00029327	1.5955e-05	2.9682e-05	1.3706e-05	2.0568e-05	4.643e-05	6.4803e-05	7.6127e-05	8.1724e-05	8.2948e-05	0.00051301	3.9517e-05	7.4083e-05	5.4707e-05	3.4267e-05	6.2642e-05	0.00011955	0.00016879	0.00021017	0.00024447
11	4.7024e-05	4.2135e-05	3.8096e-05	3.4725e-05	3.1888e-05	2.9485e-05	2.7436e-05	2.5679e-05	2.4164e-05	2.2849e-05	8.7876e-07	4.9234e-07	1.3955e-06	2.7538e-06	4.1577e-06	5.5618e-06	6.9351e-06	8.257e-06	9.5147e-06	1.0701e-05	2.6354e-06	4.1834e-06	5.7652e-06	7.4157e-06	9.1048e-06	1.0814e-05	1.2529e-05	1.4243e-05	1.5946e-05	1.7631e-05	1.1469e-06	6.8238e-07	4.6042e-07	1.7425e-06	3.0958e-06	4.4935e-06	5.9172e-06	7.3545e-06	8.7975e-06	1.0241e-05	5.1617e-06	1.9091e-06	3.0223e-06	4.3112e-06	5.7939e-06	7.3917e-06	9.0624e-06	1.0788e-05	1.2556e-05	1.4358e-05	1.2941e-05	2.5543e-06	3.1227e-06	3.1665e-06	3.5369e-06	3.8276e-06	3.8411e-06	3.5731e-06	3.7227e-06	5.2902e-06	3.2608e-05	1.2847e-06	1.8261e-06	3.2289e-06	4.0083e-06	4.1998e-06	4.0784e-06	3.8689e-06	3.7213e-06	4.8968e-06	6.7805e-05	1.1643e-06	1.3548e-06	4.5682e-06	6.5485e-06	4.5514e-06	9.9305e-07	5.4907e-06	1.1411e-05	1.7172e-05	0.00012555	4.9118e-06	1.0083e-05	5.4499e-06	1.7708e-05	2.2933e-05	2.2171e-05	1.7199e-05	1.4091e-05	1.2761e-05	0.00021863	1.287e-05	3.3211e-05	6.1192e-06	3.1426e-05	5.9453e-05	7.8971e-05	9.1047e-05	9.7292e-05	9.9184e-05
12	1.4269e-05	1.2619e-05	1.1253e-05	1.0106e-05	9.1326e-06	8.2989e-06	7.5799e-06	6.9559e-06	6.4111e-06	5.9328e-06	5.9176e-07	3.3929e-07	2.4743e-07	5.5852e-07	8.845e-07	1.2152e-06	1.5435e-06	1.8682e-06	2.2657e-06	2.658e-06	8.1495e-07	9.1838e-07	1.2248e-06	1.5336e-06	1.8431e-06	2.1543e-06	2.4681e-06	2.7853e-06	3.1061e-06	3.4303e-06	1.2052e-06	1.1961e-07	4.5954e-08	2.2013e-07	4.0082e-07	5.7924e-07	7.5701e-07	1.0258e-06	1.3285e-06	1.6475e-06	3.3589e-06	6.556e-07	8.3326e-07	1.186e-06	1.5459e-06	1.9295e-06	2.3353e-06	2.7526e-06	3.1753e-06	3.6019e-06	8.0788e-06	4.9757e-07	8.6511e-07	1.1698e-06	1.5855e-06	2.0165e-06	2.6219e-06	3.2199e-06	3.8346e-06	4.4852e-06	1.7854e-05	1.3306e-06	1.267e-06	6.1474e-07	7.5038e-07	1.1063e-06	1.2901e-06	1.1744e-06	1.0834e-06	1.7022e-06	3.693e-05	1.647e-06	1.0217e-06	1.9974e-06	2.802e-06	2.0593e-06	7.6309e-07	1.1779e-06	2.7763e-06	4.3556e-06	6.9314e-05	3.607e-06	3.8016e-06	3.9199e-06	7.8904e-06	7.6637e-06	5.3884e-06	3.7827e-06	4.8973e-06	1.0054e-05	0.00012088	8.8388e-06	1.357e-05	3.1116e-06	1.7191e-05	2.4688e-05	2.6443e-05	2.5196e-05	2.7358e-05	2.8227e-05
13	6.667e-06	5.8413e-06	5.1581e-06	4.5827e-06	4.0919e-06	3.6691e-06	3.302e-06	2.981e-06	2.6988e-06	2.4493e-06	3.3847e-07	2.5708e-07	1.5053e-07	3.6065e-08	1.217e-07	2.5329e-07	4.0629e-07	5.6511e-07	7.28e-07	8.9335e-07	6.1334e-08	9.8539e-08	8.9091e-08	1.2839e-07	2.5894e-07	4.1174e-07	5.8121e-07	7.6235e-07	9.5078e-07	1.1428e-06	2.2911e-07	6.1489e-08	5.1475e-08	1.9968e-07	4.0154e-07	6.4047e-07	9.0981e-07	1.2036e-06	1.5165e-06	1.8439e-06	5.7836e-07	2.6516e-07	2.6745e-07	2.6127e-07	2.2714e-07	1.6077e-07	3.3843e-07	5.7794e-07	8.4671e-07	1.1399e-06	2.042e-06	2.2668e-07	3.6239e-07	4.6724e-07	5.2136e-07	5.4153e-07	6.0951e-07	6.4529e-07	6.4932e-07	6.2982e-07	4.582e-06	2.4824e-07	1.3304e-07	2.3885e-07	4.3326e-07	5.9503e-07	7.3689e-07	8.5257e-07	9.9162e-07	1.2521e-06	9.0625e-06	7.4646e-07	2.1742e-07	1.0178e-07	3.8063e-07	4.3187e-07	1.7395e-07	7.2107e-07	1.779e-06	3.0053e-06	1.6868e-05	1.3308e-06	1.5314e-07	6.8256e-07	4.5646e-07	1.9997e-06	3.1578e-06	3.6358e-06	3.4078e-06	2.5852e-06	2.9314e-05	2.6795e-06	6.2671e-07	2.9415e-06	1.2266e-06	3.3851e-06	8.6776e-06	1.387e-05	1.8487e-05	2.2351e-05
14	2.2341e-06	1.9393e-06	1.6961e-06	1.4911e-06	1.3157e-06	1.1639e-06	1.0314e-06	9.1489e-07	8.1177e-07	7.2004e-07	1.074e-07	8.922e-08	6.7462e-08	4.311e-08	1.6871e-08	4.1481e-08	7.5665e-08	1.1172e-07	1.4924e-07	1.8784e-07	2.4423e-08	3.7493e-08	7.5048e-08	1.232e-07	1.8013e-07	2.4432e-07	3.1447e-07	3.8941e-07	4.6816e-07	5.4983e-07	6.1984e-08	4.5394e-08	1.0662e-08	5.4566e-08	1.1677e-07	1.8942e-07	2.7069e-07	3.5915e-07	4.5355e-07	5.5276e-07	3.8321e-07	1.9073e-08	3.8091e-08	7.191e-08	1.1373e-07	1.6008e-07	2.0959e-07	2.8251e-07	3.7106e-07	4.667e-07	9.0845e-07	1.476e-07	1.2017e-07	1.3366e-07	1.3302e-07	1.091e-07	1.304e-07	1.8241e-07	2.3553e-07	2.9092e-07	2.1549e-06	1.5587e-07	1.533e-08	2.6187e-08	2.3569e-08	6.8314e-08	1.2878e-07	1.668e-07	1.6197e-07	2.3068e-07	4.4123e-06	3.1132e-07	5.1631e-08	3.2265e-08	2.5077e-07	3.0903e-07	1.8314e-07	1.4253e-07	4.1247e-07	7.2884e-07	8.1347e-06	6.8905e-07	2.3021e-07	1.4129e-07	6.0301e-07	1.2007e-06	1.3434e-06	1.018e-06	7.6863e-07	6.309e-07	1.4022e-05	1.373e-06	8.8706e-07	1.3018e-06	3.92e-07	2.7162e-06	4.7671e-06	6.1839e-06	6.902e-06	6.9873e-06
15	1.0664e-06	9.201e-07	7.9966e-07	6.9823e-07	6.1138e-07	5.3608e-07	4.7016e-07	4.12e-07	3.6036e-07	3.1425e-07	4.2902e-08	3.713e-08	3.0532e-08	2.3959e-08	1.7568e-08	1.1308e-08	5.048e-09	1.0953e-08	1.823e-08	2.5918e-08	1.1944e-08	2.2121e-08	3.9431e-08	6.0068e-08	8.3419e-08	1.0901e-07	1.3651e-07	1.6567e-07	1.9632e-07	2.2827e-07	4.7123e-08	1.8668e-08	9.9356e-09	4.1837e-09	1.5672e-08	2.8099e-08	4.1183e-08	5.478e-08	6.8874e-08	8.3519e-08	9.7702e-08	1.7165e-08	2.9314e-08	3.9838e-08	4.8852e-08	5.5271e-08	6.3077e-08	7.4302e-08	8.4802e-08	9.467e-08	2.4651e-07	2.5391e-08	3.4968e-08	5.5218e-08	7.5792e-08	9.4464e-08	1.1108e-07	1.3029e-07	1.5388e-07	1.774e-07	5.5217e-07	4.6828e-08	5.4213e-09	7.4206e-09	2.4882e-08	5.2323e-08	8.3588e-08	1.1471e-07	1.5444e-07	2.0663e-07	1.1324e-06	6.2397e-08	4.7197e-08	1.4437e-08	3.1033e-08	2.5941e-08	3.991e-08	7.9281e-08	1.959e-07	3.6944e-07	2.0826e-06	1.3929e-07	1.0496e-07	5.2201e-08	1.6278e-07	8.1344e-08	1.3552e-07	3.7452e-07	5.6363e-07	6.617e-07	3.5578e-06	2.704e-07	3.2413e-07	9.2284e-08	4.5762e-07	4.6569e-07	2.6561e-07	8.5437e-07	1.9082e-06	3.0509e-06
16	3.3295e-07	2.8504e-07	2.4579e-07	2.1283e-07	1.8462e-07	1.6015e-07	1.3869e-07	1.1971e-07	1.028e-07	8.765e-08	8.5423e-09	7.0824e-09	6.055e-09	5.525e-09	5.4924e-09	5.896e-09	6.6511e-09	7.6676e-09	8.8599e-09	1.0152e-08	1.6791e-09	4.0728e-09	7.2239e-09	1.0526e-08	1.3762e-08	1.683e-08	1.969e-08	2.2349e-08	2.5813e-08	2.9715e-08	1.1806e-08	3.341e-09	1.9586e-09	2.8156e-09	5.2618e-09	9.1477e-09	1.4469e-08	2.117e-08	2.9172e-08	3.8384e-08	4.7565e-08	7.3913e-09	6.4448e-09	7.3769e-09	6.7218e-09	4.9642e-09	9.2952e-09	1.7276e-08	2.6765e-08	3.7674e-08	1.349e-07	4.8735e-09	5.9159e-09	5.9407e-09	5.0839e-09	4.1431e-09	2.2022e-09	8.4111e-09	1.661e-08	2.6562e-08	3.044e-07	1.5017e-08	3.1015e-09	9.0972e-09	9.7408e-09	5.7241e-09	3.7944e-09	5.9845e-09	1.4024e-08	2.6818e-08	6.0695e-07	3.2282e-08	1.8792e-08	1.5256e-08	1.6778e-08	3.791e-09	1.3597e-08	1.3266e-08	4.2398e-08	9.6101e-08	1.1133e-06	5.8802e-08	6.3532e-08	4.0667e-08	7.3287e-08	4.3713e-09	1.0409e-07	1.7533e-07	1.7956e-07	1.3924e-07	1.9029e-06	1.0345e-07	1.8174e-07	8.9735e-08	2.8015e-07	1.6328e-07	1.9817e-07	6.7821e-07	1.1727e-06	1.6151e-06
17	1.5133e-07	1.2902e-07	1.108e-07	9.5537e-08	8.2496e-08	7.1187e-08	6.1269e-08	5.249e-08	4.4662e-08	3.7639e-08	3.747e-09	3.2657e-09	2.8294e-09	2.6145e-09	2.6202e-09	2.8195e-09	3.2431e-09	4.1606e-09	5.2099e-09	6.3534e-09	1.7494e-09	1.8479e-09	3.3423e-09	4.8726e-09	6.3736e-09	7.8006e-09	9.1424e-09	1.0408e-08	1.1616e-08	1.2793e-08	6.6617e-09	6.4015e-10	9.2012e-10	1.6823e-09	3.2071e-09	5.5082e-09	8.589e-09	1.2428e-08	1.6988e-08	2.2222e-08	2.0553e-08	1.9259e-09	2.4885e-09	1.5258e-09	2.0247e-09	4.0782e-09	6.7402e-09	1.1422e-08	1.6991e-08	2.3413e-08	4.7607e-08	4.6816e-09	4.1379e-09	5.3455e-09	4.7874e-09	3.2204e-09	3.6736e-09	5.7307e-09	7.9338e-09	1.3506e-08	1.0931e-07	3.9846e-09	2.1652e-09	7.1732e-10	1.3345e-09	1.3525e-09	2.6543e-09	4.9018e-09	9.972e-09	1.7436e-08	2.2139e-07	7.1946e-09	4.9478e-09	3.9825e-09	4.3274e-09	2.0809e-09	5.3216e-09	1.0557e-08	2.1925e-08	4.1998e-08	4.054e-07	1.4774e-08	1.3786e-08	9.2125e-09	1.5156e-08	3.0894e-09	1.2863e-08	2.6423e-08	6.1219e-08	9.6845e-08	6.9406e-07	2.5614e-08	3.5138e-08	2.8024e-08	5.6873e-08	3.7294e-08	2.9515e-08	1.0749e-07	1.8147e-07	2.8496e-07
18	4.0308e-08	3.3991e-08	2.8884e-08	2.4633e-08	2.1018e-08	1.7891e-08	1.5151e-08	1.2725e-08	1.0558e-08	8.6103e-09	1.1326e-10	2.1136e-10	2.1935e-10	1.1722e-10	1.2583e-10	3.8041e-10	7.5459e-10	1.1987e-09	1.703e-09	2.2585e-09	4.0345e-10	2.7581e-10	4.2075e-10	6.9134e-10	1.1e-09	1.6503e-09	2.3416e-09	3.1703e-09	4.1308e-09	5.2161e-09	1.7031e-09	6.7043e-10	4.6315e-10	1.5976e-10	2.0017e-10	5.3874e-10	8.6365e-10	1.2058e-09	1.5855e-09	1.9798e-09	4.4427e-09	4.8571e-10	8.0131e-10	1.0917e-09	1.2968e-09	1.3391e-09	1.1682e-09	1.0586e-09	8.6292e-10	9.8138e-10	1.1317e-08	6.5474e-10	1.133e-09	1.7095e-09	2.1801e-09	2.4777e-09	2.4834e-09	2.333e-09	1.9222e-09	1.1481e-09	2.5577e-08	3.734e-10	1.3342e-10	6.7842e-10	1.2778e-09	1.5009e-09	1.5571e-09	1.3199e-09	5.1562e-10	1.6722e-09	5.1989e-08	9.3512e-10	4.7478e-10	1.5647e-09	3.2916e-09	1.0345e-09	1.4482e-09	1.3833e-09	6.8557e-09	1.8264e-08	9.5644e-08	1.0782e-09	3.3059e-09	2.3575e-09	1.231e-08	6.6995e-09	1.226e-08	3.2168e-08	4.1513e-08	3.3401e-08	1.6475e-07	1.3595e-09	1.3931e-08	1.0429e-09	4.07e-08	4.831e-08	4.2543e-09	1.0626e-07	2.3917e-07	3.809e-07
19	1.3535e-08	1.1344e-08	9.639e-09	8.2199e-09	7.0124e-09	5.9676e-09	5.0516e-09	4.2401e-09	3.5151e-09	2.863e-09	1.2245e-10	1.4645e-10	1.3833e-10	9.6777e-11	2.563e-11	1.2268e-10	2.5851e-10	4.1991e-10	6.0358e-10	8.0632e-10	3.021e-11	1.2062e-10	1.8389e-10	2.9429e-10	4.5748e-10	6.7488e-10	9.4641e-10	1.271e-09	1.6469e-09	2.0717e-09	3.2418e-10	2.6545e-10	1.9275e-10	7.8453e-11	4.7191e-11	1.6868e-10	2.7417e-10	3.5447e-10	4.0423e-10	4.2108e-10	1.9395e-09	2.0377e-10	3.6285e-10	4.6259e-10	5.257e-10	5.1834e-10	4.0855e-10	2.406e-10	5.2699e-10	8.7367e-10	5.5556e-09	3.3203e-10	3.8621e-10	6.3568e-10	7.8421e-10	7.9628e-10	7.3885e-10	5.7713e-10	3.5826e-10	5.7189e-10	1.2482e-08	3.9466e-10	1.9189e-10	1.3553e-10	2.9068e-10	7.9226e-10	1.0735e-09	9.777e-10	6.2103e-10	1.0915e-10	2.4749e-08	5.9907e-10	6.2605e-10	5.9114e-10	1.5103e-09	4.7453e-10	8.2252e-10	1.2697e-09	1.06e-09	2.6126e-09	4.5753e-08	1.4178e-09	2.0952e-09	1.5226e-09	6.0553e-09	3.8436e-09	2.106e-09	6.3745e-09	7.9595e-09	6.0673e-09	7.9211e-08	2.4736e-09	7.9137e-09	5.8543e-10	1.8456e-08	1.8994e-08	1.1442e-09	2.5621e-08	5.3693e-08	8.732e-08
20	4.5501e-09	3.7732e-09	3.1552e-09	2.6477e-09	2.2205e-09	1.8539e-09	1.5345e-09	1.2525e-09	1.0012e-09	7.7529e-10	6.657e-11	7.0214e-11	6.3136e-11	4.7962e-11	2.6355e-11	5.1481e-12	3.1686e-11	6.6776e-11	1.0541e-10	1.4739e-10	4.4574e-11	1.5675e-11	4.1685e-11	7.9458e-11	1.2258e-10	1.6848e-10	2.1509e-10	2.6095e-10	3.0516e-10	3.4732e-10	2.3089e-10	2.5021e-11	1.1858e-11	9.3427e-12	2.5131e-11	6.6381e-11	1.2929e-10	2.1461e-10	3.2268e-10	4.5365e-10	6.9265e-10	4.737e-11	2.7185e-11	1.7678e-11	6.1366e-11	1.1743e-10	1.7854e-10	2.3891e-10	2.9268e-10	3.5011e-10	1.7653e-09	5.6664e-11	5.6567e-11	1.1418e-10	1.7881e-10	2.4263e-10	2.9867e-10	3.3145e-10	3.2517e-10	3.1596e-10	3.9614e-09	1.2145e-10	9.2674e-11	6.3118e-11	1.3411e-10	2.2969e-10	2.9623e-10	3.0859e-10	2.3668e-10	3.1464e-11	7.9583e-09	2.4556e-10	2.7347e-10	1.0828e-11	5.9331e-11	7.757e-11	5.118e-11	2.4898e-10	9.459e-10	2.5788e-09	1.4763e-08	6.0269e-10	5.5752e-10	2.6321e-10	3.5886e-10	3.2585e-10	9.7236e-10	3.6713e-09	6.1998e-09	6.6617e-09	2.5638e-08	1.181e-09	1.3522e-09	8.8711e-10	7.9627e-10	3.3081e-09	1.9074e-09	9.3271e-09	3.0988e-08	6.0713e-08
21	7.7612e-10	6.3209e-10	5.195e-10	4.2841e-10	3.527e-10	2.8842e-10	2.3286e-10	1.8416e-10	1.4095e-10	1.0224e-10	1.2665e-11	1.0935e-11	9.0052e-12	6.895e-12	4.9499e-12	3.3776e-12	2.2744e-12	2.7258e-12	5.0546e-12	7.4536e-12	3.348e-11	3.6248e-12	1.6358e-12	4.8317e-12	7.6004e-12	9.3818e-12	9.8022e-12	1.1342e-11	2.1758e-11	3.5404e-11	1.4913e-10	1.1072e-11	8.4415e-12	3.874e-12	2.8735e-12	1.0696e-11	2.0188e-11	3.1271e-11	4.3476e-11	5.6496e-11	4.8142e-10	1.3306e-11	1.3563e-11	1.9537e-11	2.239e-11	2.3823e-11	2.3674e-11	1.8244e-11	2.3276e-11	5.4507e-11	1.2608e-09	2.0541e-11	2.9633e-11	2.0925e-11	2.7609e-11	2.9583e-11	2.3669e-11	1.6267e-11	3.8602e-11	6.4433e-11	2.844e-09	7.101e-11	5.1109e-11	1.0968e-11	9.2073e-12	1.1255e-11	2.9731e-11	2.7713e-11	3.1886e-11	1.5608e-11	5.7448e-09	1.8186e-10	1.4161e-10	1.7772e-11	4.3358e-11	7.7031e-11	4.227e-11	8.5484e-11	1.6427e-10	6.1522e-10	1.0639e-08	3.8277e-10	3.4159e-10	1.1598e-10	1.743e-10	4.6353e-10	2.3827e-10	1.5032e-09	2.2036e-09	1.4684e-09	1.8446e-08	7.4429e-10	7.0738e-10	6.2075e-10	5.1017e-10	2.7717e-09	1.5839e-09	4.9791e-09	1.5914e-08	2.8821e-08
22	4.7652e-10	3.8654e-10	3.1646e-10	2.5997e-10	2.1315e-10	1.735e-10	1.3932e-10	1.094e-10	8.29e-11	5.9189e-11	6.8304e-12	6.1283e-12	4.9214e-12	3.7303e-12	2.775e-12	2.1809e-12	2.0043e-12	2.2534e-12	2.9081e-12	3.9164e-12	6.1516e-12	2.3031e-12	9.87e-13	3.0475e-13	7.6449e-13	2.7095e-12	6.3796e-12	1.1933e-11	1.9464e-11	2.9019e-11	3.966e-11	6.4112e-12	5.1028e-12	2.2349e-12	1.4021e-12	5.2113e-12	8.5407e-12	1.1736e-11	1.403e-11	1.5053e-11	1.4602e-10	5.1812e-12	8.7212e-12	1.069e-11	1.126e-11	9.5577e-12	5.0238e-12	5.9894e-12	1.9684e-11	3.7679e-11	3.9336e-10	9.6294e-12	4.093e-12	7.7404e-12	6.7125e-12	3.0173e-12	5.4992e-12	1.6147e-11	3.0293e-11	4.5814e-11	8.8782e-10	2.0778e-11	4.9689e-12	3.773e-12	4.9246e-12	1.3276e-11	2.3005e-11	3.0464e-11	3.2444e-11	1.83e-11	1.7816e-09	4.3054e-11	1.6507e-11	4.8167e-12	7.5917e-12	5.4655e-12	6.0755e-12	2.8132e-11	1.2298e-10	3.4194e-10	3.2906e-09	8.5229e-11	4.5461e-11	3.5704e-12	4.7617e-11	5.6725e-11	1.1199e-10	4.2147e-10	8.7723e-10	1.1779e-09	5.689e-09	1.6279e-10	7.8169e-11	4.3094e-11	1.0099e-10	1.525e-10	2.8563e-10	6.7132e-10	3.6661e-09	8.9738e-09
23	1.0433e-10	8.3783e-11	6.7941e-11	5.5287e-11	4.4889e-11	3.6151e-11	2.8666e-11	2.2156e-11	1.6423e-11	1.1317e-11	1.2501e-12	8.1583e-13	5.8423e-13	3.9927e-13	3.0468e-13	3.2593e-13	4.7266e-13	7.4797e-13	1.1516e-12	1.6729e-12	6.674e-12	1.6109e-13	9.8105e-14	2.1208e-13	5.325e-13	1.0826e-12	1.8672e-12	2.8828e-12	4.122e-12	5.5785e-12	3.1896e-11	7.2486e-13	2.49e-13	8.2379e-14	8.6153e-14	1.4588e-13	5.0507e-13	1.2992e-12	2.4955e-12	4.1196e-12	1.0478e-10	1.6631e-12	2.1506e-13	4.0101e-13	3.6162e-13	8.5413e-13	1.3099e-12	1.548e-12	1.3674e-12	5.6167e-13	2.7547e-10	4.3816e-12	8.9551e-13	1.0328e-12	1.2579e-12	1.2953e-12	7.5939e-13	1.2166e-12	2.7756e-12	5.5709e-12	6.1998e-10	1.1358e-11	3.1517e-12	9.7256e-13	4.5008e-13	2.5844e-12	3.5547e-12	4.4305e-12	5.9275e-12	3.9569e-12	1.2467e-09	2.5677e-11	8.9779e-12	5.7976e-13	3.6429e-12	2.3993e-12	6.2513e-13	3.6276e-12	3.3038e-11	1.1942e-10	2.3023e-09	5.2822e-11	2.0504e-11	2.1545e-12	1.5528e-11	1.495e-11	3.0942e-11	2.1172e-10	4.0083e-10	3.7602e-10	3.9785e-09	1.0177e-10	3.5441e-11	1.1427e-11	4.1998e-11	1.9633e-10	2.7356e-10	5.1333e-10	2.4944e-09	5.5194e-09
24	6.4704e-11	5.1869e-11	4.199e-11	3.4113e-11	2.7651e-11	2.2229e-11	1.759e-11	1.3561e-11	1.0017e-11	6.8642e-12	5.2458e-13	5.5111e-13	4.0745e-13	2.8866e-13	2.2782e-13	2.3404e-13	3.1863e-13	4.8117e-13	7.1965e-13	1.0483e-12	1.8319e-12	1.4189e-13	1.1435e-13	1.803e-13	3.8525e-13	7.4452e-13	1.2688e-12	1.9551e-12	2.8042e-12	3.8172e-12	9.6572e-12	3.0997e-13	2.2848e-13	6.3283e-14	2.7867e-14	1.0897e-13	4.0851e-13	9.0762e-13	1.7162e-12	2.8972e-12	3.3314e-11	2.609e-14	2.9066e-13	1.2105e-13	3.5612e-13	6.2021e-13	9.9287e-13	1.2914e-12	1.3363e-12	9.7578e-13	8.8096e-11	5.6588e-13	6.1617e-13	7.6184e-13	1.0245e-12	1.088e-12	8.1091e-13	8.6406e-14	1.5641e-12	3.8402e-12	1.9852e-10	2.089e-12	5.5977e-13	5.0557e-14	2.1649e-14	2.5691e-13	1.1438e-12	2.1729e-12	2.9039e-12	2.178e-12	3.9937e-10	5.4939e-12	1.1096e-12	4.1545e-13	4.6419e-13	3.5449e-13	8.9373e-13	4.3274e-12	1.6688e-11	4.7855e-11	7.3698e-10	1.1689e-11	2.165e-12	4.0901e-13	1.9014e-12	6.6798e-12	1.5797e-11	5.6023e-11	1.3452e-10	2.1224e-10	1.2721e-09	2.2852e-11	4.6332e-12	4.4735e-12	4.3863e-12	1.3711e-11	4.2278e-11	3.327e-11	4.5265e-10	1.3997e-09
25	1.8034e-11	1.4366e-11	1.156e-11	9.3372e-12	7.5233e-12	6.0103e-12	4.7212e-12	3.6063e-12	2.6311e-12	1.7679e-12	1.311e-13	8.36e-14	5.046e-14	2.7166e-14	2.3315e-14	3.119e-14	6.2034e-14	1.1305e-13	1.8541e-13	2.7675e-13	9.4968e-13	3.7081e-14	3.3307e-14	1.7542e-14	5.9247e-14	1.176e-13	1.8555e-13	2.5807e-13	3.2998e-13	3.973e-13	4.7761e-12	2.3935e-14	3.7303e-14	3.7081e-14	2.065e-14	7.6718e-14	1.615e-13	2.6169e-13	3.6696e-13	4.6626e-13	1.5918e-11	4.2361e-14	8.7294e-14	1.3088e-13	1.5987e-13	1.5504e-13	9.7579e-14	2.8866e-14	2.2863e-13	5.0757e-13	4.1967e-11	2.2327e-13	7.2256e-14	9.0581e-14	8.9239e-14	4.3965e-14	4.9405e-14	1.2847e-13	1.9797e-13	3.6704e-13	9.4388e-11	6.0663e-13	1.2657e-13	1.1013e-13	5.9508e-14	2.2005e-13	4.0568e-13	5.0093e-13	6.7302e-13	5.2225e-13	1.8948e-10	1.4395e-12	4.0734e-13	1.3878e-13	4.3487e-13	8.3711e-14	1.5543e-13	1.5036e-13	4.6685e-12	1.7626e-11	3.4925e-10	3.1166e-12	9.408e-13	3.5039e-13	1.9902e-12	1.9962e-13	3.7728e-12	2.9556e-11	6.4937e-11	6.7643e-11	6.0214e-10	6.1102e-12	1.225e-12	1.626e-12	5.3638e-12	1.8214e-11	4.6669e-11	5.3811e-11	4.0319e-10	1.0264e-09
26	8.2816e-12	6.5842e-12	5.2878e-12	4.2598e-12	3.4223e-12	2.722e-12	2.1265e-12	1.6104e-12	1.1592e-12	7.6039e-13	2.6354e-14	7.3497e-14	5.5289e-14	3.9968e-14	3.6193e-14	3.797e-14	5.0404e-14	7.3053e-14	1.0236e-13	1.4433e-13	6.5303e-13	1.5543e-14	1.843e-14	2.8422e-14	4.7296e-14	7.2387e-14	1.0547e-13	1.3944e-13	1.7475e-13	2.1005e-13	3.2658e-12	1.7208e-14	1.3545e-14	9.5479e-15	2.82e-14	6.4615e-14	1.1235e-13	1.6898e-13	2.3315e-13	2.9754e-13	1.088e-11	5.3291e-14	4.1411e-14	5.1625e-14	6.7391e-14	6.5281e-14	3.9746e-14	4.019e-14	1.7009e-13	3.6038e-13	2.8613e-11	1.1535e-13	1.8874e-14	7.3053e-14	4.996e-14	9.1038e-15	7.3275e-14	2.0017e-13	3.4284e-13	4.9005e-13	6.4329e-11	3.6238e-13	7.1831e-14	7.7938e-14	6.6169e-14	1.9917e-13	3.3551e-13	3.8902e-13	4.2388e-13	2.5646e-13	1.2919e-10	9.0783e-13	2.4591e-13	1.0036e-13	2.589e-13	6.4726e-14	6.5503e-14	3.5305e-14	1.5712e-12	5.8915e-12	2.3813e-10	1.9896e-12	6.1051e-13	2.1361e-13	1.1583e-12	9.1593e-14	1.0796e-12	1.0517e-11	2.0396e-11	1.3649e-11	4.1056e-10	3.9131e-12	8.3455e-13	9.821e-13	3.3763e-12	6.8898e-12	1.6781e-11	2.9887e-11	1.619e-10	3.5424e-10
27	2.468e-12	1.9489e-12	1.5583e-12	1.2502e-12	1.0021e-12	7.9625e-13	6.2339e-13	4.7851e-13	3.6193e-13	2.5935e-13	2.2635e-14	2.5979e-14	2.6645e-14	2.4869e-14	2.5091e-14	2.0428e-14	1.5765e-14	9.3883e-15	1.4606e-14	1.9297e-14	1.3656e-13	2.6867e-14	2.3759e-14	1.954e-14	1.3545e-14	6.6613e-15	1.0214e-14	1.2323e-14	1.5099e-14	2.0206e-14	6.7912e-13	2.1538e-14	2.2649e-14	2.2649e-14	1.9762e-14	1.8652e-14	1.6431e-14	1.5765e-14	1.8652e-14	2.3759e-14	2.252e-12	2.0872e-14	2.6867e-14	3.042e-14	2.9088e-14	2.6645e-14	2.1538e-14	1.3767e-14	7.9936e-15	7.8205e-15	5.9268e-12	1.5482e-14	6.6613e-15	1.1102e-14	8.2157e-15	7.1054e-15	6.0121e-15	1.9143e-14	3.6265e-14	5.4726e-14	1.3327e-11	4.4298e-14	1.1502e-14	1.9096e-14	1.8208e-14	2.4425e-14	2.5313e-14	2.6423e-14	1.8985e-14	1.1324e-14	2.6756e-11	1.0625e-13	2.7085e-14	2.2871e-14	1.5222e-14	1.8208e-14	1.0658e-14	1.088e-14	3.1608e-13	1.4837e-12	4.9319e-11	2.3048e-13	6.0891e-14	2.5313e-14	4.639e-14	1.3878e-14	2.9154e-13	2.5542e-12	6.9862e-12	9.0172e-12	8.504e-11	4.5797e-13	1.3134e-13	3.8858e-14	1.4102e-13	1.4809e-12	5.1718e-12	3.2876e-12	4.0145e-11	1.338e-10
28	7.2573e-12	5.7578e-12	4.6145e-12	3.7141e-12	2.9803e-12	2.3754e-12	1.8603e-12	1.414e-12	1.0305e-12	6.9167e-13	6.7613e-14	1.3989e-14	7.6744e-15	8.7153e-15	8.3128e-15	7.605e-15	1.1213e-14	2.4092e-14	5.4512e-14	8.149e-14	4.1434e-13	1.3545e-14	1.1102e-14	6.8517e-15	4.9552e-15	1.6653e-14	2.4314e-14	3.1308e-14	3.1086e-14	2.609e-14	2.0655e-12	7.7392e-15	9.1038e-15	7.3229e-15	6.8156e-15	6.8117e-15	7.0512e-15	8.3908e-15	2.3537e-14	5.751e-14	6.8804e-12	9.8218e-15	8.5925e-15	1.199e-14	7.6996e-15	7.5495e-15	1.6764e-14	2.1205e-14	7.9936e-15	3.1086e-14	1.8118e-11	5.6621e-14	4.9624e-15	2.3315e-14	1.9096e-14	1.1546e-14	1.6986e-14	6.7391e-14	1.3256e-13	2.0328e-13	4.0741e-11	1.7264e-13	3.8192e-14	2.4203e-14	1.6431e-14	6.1062e-14	8.4821e-14	1.0858e-13	7.816e-14	1.1324e-14	8.1797e-11	4.3243e-13	1.1069e-13	3.7303e-14	4.5186e-14	1.2212e-14	1.9429e-14	1.0547e-14	9.7411e-13	4.7711e-12	1.5077e-10	9.458e-13	2.7334e-13	3.908e-14	1.6598e-13	1.3212e-14	8.2023e-13	8.2825e-12	2.3851e-11	3.1598e-11	2.5993e-10	1.8722e-12	4.8861e-13	9.6811e-14	5.6e-13	4.7581e-12	1.8194e-11	3.2145e-12	1.3687e-10	4.7525e-10
29	1.9974e-12	1.5773e-12	1.2615e-12	1.013e-12	8.1324e-13	6.4704e-13	5.0837e-13	3.9035e-13	2.8622e-13	1.9362e-13	7.9936e-15	7.3275e-15	7.5911e-15	8.7569e-15	8.4377e-15	7.5634e-15	4.5311e-15	5.6621e-15	6.9944e-15	1.0658e-14	1.33e-13	9.4647e-15	8.442e-15	6.9493e-15	4.8551e-15	4.2188e-15	8.5487e-15	9.6589e-15	1.199e-14	1.7542e-14	6.5625e-13	7.8639e-15	7.5367e-15	7.4446e-15	6.8295e-15	6.7462e-15	6.9885e-15	8.4498e-15	1.0806e-14	1.4348e-14	2.1834e-12	9.6327e-15	8.7748e-15	8.3512e-15	7.7863e-15	7.4385e-15	6.7724e-15	6.2172e-15	7.2164e-15	7.7716e-15	5.748e-12	1.7542e-14	4.9318e-15	5.9952e-15	4.6629e-15	3.9968e-15	3.7748e-15	6.3283e-15	1.1324e-14	1.9429e-14	1.2923e-11	4.996e-14	9.992e-15	6.4393e-15	4.9928e-15	8.6597e-15	1.3323e-14	1.6764e-14	1.5432e-14	1.1324e-14	2.5944e-11	1.2057e-13	2.72e-14	8.1046e-15	8.2064e-15	1.2101e-14	6.8944e-15	1.0547e-14	2.1416e-13	9.8077e-13	4.782e-11	2.609e-13	6.3949e-14	1.1213e-14	2.0206e-14	1.2879e-14	1.5254e-13	1.7599e-12	4.2828e-12	3.5789e-12	8.2449e-11	5.1792e-13	1.35e-13	1.4322e-14	6.1395e-14	1.0649e-12	3.6167e-12	3.2165e-12	3.427e-11	9.4179e-11


==> test_sampling.dat <==
0	271.77	0
10	275.44	11.029
20	279.12	37.69
30	282.83	51.468
40	286.51	75.203
50	290.21	97.533
60	293.89	113.89
70	297.53	131.28
80	301.18	140.41
90	304.82	158.2
100	308.47	177.72
110	312.11	192.06
120	315.74	215.51
130	319.39	225.71
140	323.02	238.32
150	326.66	254.66
160	330.3	263.32
170	333.96	278.09
180	337.6	302.29
190	341.24	319.88
200	344.89	338.34
210	348.53	362.31
220	352.17	386.16
230	355.8	400.6
240	359.44	416.58
250	363.09	427.99
260	366.73	444.8
270	370.38	461.46
280	374.01	478.46
290	377.65	493.73
300	381.29	518.49
310	384.93	531.44
320	388.57	539.17
330	392.21	551.36
340	395.85	569.6
350	399.49	586.78
360	403.13	598.1
370	406.77	614.98
380	410.41	633.99
390	414.04	652.36
400	417.68	669.82
410	421.34	688
420	424.98	699.84
430	428.63	722.24
440	432.27	740.99
450	435.91	754.46
460	439.55	766.81
470	443.19	780.25
480	446.83	802.32
490	450.49	829.86
500	454.13	841.07


==> test_tensor_rank.dat <==
1	1	1	1
2	0.98709	0.98709	0.94191
3	0.96695	0.96695	0.89028
4	0.93553	0.93553	0.83864
5	0.9154	0.9154	0.79274
6	0.90249	0.90249	0.75029
7	0.88235	0.88235	0.70783
8	0.85096	0.85096	0.67009
9	0.83084	0.83084	0.63235
10	0.81071	0.81071	0.60006
11	0.77931	0.77931	0.56776
12	0.76202	0.76202	0.53673
13	0.73504	0.73504	0.50802
14	0.71501	0.71501	0.47931
15	0.68409	0.68409	0.4557
16	0.66534	0.66534	0.4321
17	0.63652	0.63652	0.40935
18	0.62088	0.62088	0.38659
19	0.59322	0.59322	0.36637
20	0.56582	0.56582	0.34614
21	0.53923	0.53923	0.32819
22	0.51257	0.51257	0.31156
23	0.49607	0.49607	0.29493
24	0.47146	0.47146	0.28007
25	0.4468	0.4468	0.26522
26	0.43311	0.43311	0.25202
27	0.41153	0.41153	0.23881
28	0.39066	0.39066	0.22616
29	0.37106	0.37106	0.21351
30	0.35923	0.35923	0.20265
31	0.3405	0.3405	0.1918
32	0.32988	0.32988	0.1828
33	0.3119	0.3119	0.17381
34	0.30113	0.30113	0.1649
35	0.28969	0.28969	0.15664
36	0.27884	0.27884	0.14838
37	0.2636	0.2636	0.14038
38	0.25621	0.25621	0.13239
39	0.24915	0.24915	0.12581
40	0.23753	0.23753	0.11924
41	0.22588	0.22588	0.11342
42	0.21592	0.21592	0.1076
43	0.20475	0.20475	0.10254
44	0.1939	0.1939	0.097488
45	0.18363	0.18363	0.092487
46	0.1775	0.1775	0.087485
47	0.16874	0.16874	0.08299
48	0.16104	0.16104	0.078495
49	0.15408	0.15408	0.074697
50	0.14659	0.14659	0.071001
51	0.13934	0.13934	0.067305
52	0.13289	0.13289	0.063782
53	0.12876	0.12876	0.060259
54	0.12288	0.12288	0.057447
55	0.11744	0.11744	0.054635
56	0.11195	0.11195	0.051995
57	0.10648	0.10648	0.049354
58	0.10175	0.10175	0.047007
59	0.096253	0.096253	0.04466
60	0.091407	0.091407	0.042359
61	0.087118	0.087118	0.040059
62	0.082071	0.082071	0.038078
63	0.079194	0.079194	0.036098
64	0.07558	0.07558	0.034168
65	0.073219	0.073219	0.032238
66	0.069228	0.069228	0.03077
67	0.067197	0.067197	0.029302
68	0.065012	0.065012	0.027909
69	0.062929	0.062929	0.026616
70	0.060132	0.060132	0.025322
71	0.057581	0.057581	0.024041
72	0.054412	0.054412	0.022761
73	0.051705	0.051705	0.021622
74	0.048424	0.048424	0.020483
75	0.046991	0.046991	0.019449
76	0.045538	0.045538	0.018414
77	0.042965	0.042965	0.017478
78	0.040387	0.040387	0.016542
79	0.038236	0.038236	0.015759
80	0.036947	0.036947	0.014976
81	0.035052	0.035052	0.014264
82	0.033536	0.033536	0.013551
83	0.031751	0.031751	0.012876
84	0.030306	0.030306	0.012201
85	0.028608	0.028608	0.011624
86	0.027084	0.027084	0.011047
87	0.026529	0.026529	0.010534
88	0.025445	0.025445	0.010021
89	0.023978	0.023978	0.0095193
90	0.022483	0.022483	0.0090176
91	0.021459	0.021459	0.0085773
92	0.020105	0.020105	0.0081556
93	0.019112	0.019112	0.007734
94	0.018458	0.018458	0.007325
95	0.017835	0.017835	0.0069161
96	0.0171	0.0171	0.0065886
97	0.016261	0.016261	0.006261
98	0.015502	0.015502	0.0059402
99	0.014789	0.014789	0.0056194
100	0.014375	0.014375	0.0053785
101	0.013612	0.013612	0.0051376
102	0.012847	0.012847	0.0049077
103	0.012223	0.012223	0.0046778
104	0.011647	0.011647	0.0044518
105	0.010933	0.010933	0.0042258
106	0.010389	0.010389	0.0040117
107	0.0097905	0.0097905	0.0037975
108	0.0092713	0.0092713	0.0035991
109	0.0090224	0.0090224	0.0034008
110	0.008535	0.008535	0.0032247
111	0.0081615	0.0081615	0.0030486
112	0.0077322	0.0077322	0.0029011
113	0.007397	0.007397	0.0027535
114	0.0069601	0.0069601	0.0026196
115	0.0066834	0.0066834	0.0024856
116	0.0064109	0.0064109	0.0023656
117	0.0061517	0.0061517	0.0022541
118	0.0058495	0.0058495	0.0021426
119	0.0056079	0.0056079	0.0020482
120	0.0053944	0.0053944	0.0019538
121	0.0051907	0.0051907	0.0018609
122	0.0049943	0.0049943	0.0017679
123	0.0047914	0.0047914	0.0016785
124	0.0046168	0.0046168	0.0015892
125	0.0044686	0.0044686	0.0015065
126	0.0042869	0.0042869	0.0014239
127	0.0041298	0.0041298	0.001356
128	0.0039684	0.0039684	0.001288
129	0.0037575	0.0037575	0.0012264
130	0.0036095	0.0036095	0.0011648
131	0.0033798	0.0033798	0.0011066
132	0.0032355	0.0032355	0.0010483
133	0.0031172	0.0031172	0.00099663
134	0.0030076	0.0030076	0.00094494
135	0.0028999	0.0028999	0.00089471
136	0.0027436	0.0027436	0.00084448
137	0.0026654	0.0026654	0.00080718
138	0.0025243	0.0025243	0.00076987
139	0.0023554	0.0023554	0.00073345
140	0.0022094	0.0022094	0.00069704
141	0.0021067	0.0021067	0.00066404
142	0.0019999	0.0019999	0.00063103
143	0.001879	0.001879	0.0006017
144	0.001779	0.001779	0.00057236
145	0.001657	0.001657	0.00054411
146	0.0015956	0.0015956	0.00051788
147	0.0014882	0.0014882	0.00049165
148	0.0014357	0.0014357	0.00046753
149	0.0013675	0.0013675	0.00044341
150	0.0013043	0.0013043	0.00041964
151	0.0012597	0.0012597	0.00039586
152	0.0011807	0.0011807	0.00037489
153	0.0011072	0.0011072	0.00035392
154	0.0010331	0.0010331	0.00033557
155	0.00099026	0.00099026	0.00031722
156	0.00096343	0.00096343	0.00030282
157	0.0009318	0.0009318	0.00028842
158	0.0008832	0.0008832	0.0002755
159	0.00084047	0.00084047	0.00026257
160	0.00081905	0.00081905	0.00024985
161	0.00077877	0.00077877	0.00023712
162	0.00076112	0.00076112	0.00022617
163	0.00074276	0.00074276	0.00021522
164	0.0007101	0.0007101	0.00020452
165	0.00065716	0.00065716	0.00019383
166	0.00062815	0.00062815	0.00018432
167	0.00059881	0.00059881	0.00017481
168	0.00056818	0.00056818	0.00016637
169	0.00053485	0.00053485	0.00015794
170	0.00051609	0.00051609	0.00014984
171	0.00050082	0.00050082	0.00014175
172	0.0004804	0.0004804	0.00013393
173	0.0004581	0.0004581	0.00012612
174	0.000437	0.000437	0.00012017
175	0.00041813	0.00041813	0.00011422
176	0.00039662	0.00039662	0.00010849
177	0.00037813	0.00037813	0.00010318
178	0.0003564	0.0003564	9.7865e-05
179	0.00033636	0.00033636	9.2754e-05
180	0.00031849	0.00031849	8.7644e-05
181	0.00030463	0.00030463	8.3418e-05
182	0.00029612	0.00029612	7.9191e-05
183	0.00028562	0.00028562	7.5002e-05
184	0.00027431	0.00027431	7.0813e-05
185	0.00025969	0.00025969	6.7685e-05
186	0.00024462	0.00024462	6.4558e-05
187	0.00023541	0.00023541	6.1685e-05
188	0.00022777	0.00022777	5.8812e-05
189	0.00021792	0.00021792	5.6031e-05
190	0.0002068	0.0002068	5.3251e-05
191	0.00019539	0.00019539	5.0516e-05
192	0.00018732	0.00018732	4.7781e-05
193	0.00017371	0.00017371	4.5388e-05
194	0.00016784	0.00016784	4.2995e-05
195	0.00015796	0.00015796	4.071e-05
196	0.00015036	0.00015036	3.8424e-05
197	0.00014587	0.00014587	3.6373e-05
198	0.00013759	0.00013759	3.4323e-05
199	0.00013376	0.00013376	3.2584e-05
200	0.00012544	0.00012544	3.0845e-05
201	0.0001202	0.0001202	2.9189e-05
202	0.0001162	0.0001162	2.7533e-05
203	0.00011186	0.00011186	2.6033e-05
204	0.00010397	0.00010397	2.4532e-05
205	0.00010013	0.00010013	2.3307e-05
206	9.5034e-05	9.5034e-05	2.2082e-05
207	9.1173e-05	9.1173e-05	2.1083e-05
208	8.6698e-05	8.6698e-05	2.0152e-05
209	8.3774e-05	8.3774e-05	1.9221e-05
210	7.9659e-05	7.9659e-05	1.8298e-05
211	7.6035e-05	7.6035e-05	1.7374e-05
212	7.205e-05	7.205e-05	1.6564e-05
213	6.9832e-05	6.9832e-05	1.5754e-05
214	6.5451e-05	6.5451e-05	1.4954e-05
215	6.2306e-05	6.2306e-05	1.4155e-05
216	5.9432e-05	5.9432e-05	1.3427e-05
217	5.5156e-05	5.5156e-05	1.2699e-05
218	5.357e-05	5.357e-05	1.1979e-05
219	5.0911e-05	5.0911e-05	1.1259e-05
220	4.8757e-05	4.8757e-05	1.0667e-05
221	4.7248e-05	4.7248e-05	1.0075e-05
222	4.5194e-05	4.5194e-05	9.5887e-06
223	4.354e-05	4.354e-05	9.1025e-06
224	4.1144e-05	4.1144e-05	8.6182e-06
225	3.9352e-05	3.9352e-05	8.1339e-06
226	3.7754e-05	3.7754e-05	7.6835e-06
227	3.619e-05	3.619e-05	7.2332e-06
228	3.4408e-05	3.4408e-05	6.8476e-06
229	3.2433e-05	3.2433e-05	6.462e-06
230	3.0865e-05	3.0865e-05	6.1342e-06
231	2.9454e-05	2.9454e-05	5.8064e-06
232	2.769e-05	2.769e-05	5.4891e-06
233	2.5734e-05	2.5734e-05	5.1719e-06
234	2.3657e-05	2.3657e-05	4.8996e-06
235	2.2233e-05	2.2233e-05	4.6273e-06
236	2.1247e-05	2.1247e-05	4.3915e-06
237	2.0264e-05	2.0264e-05	4.1556e-06
238	1.9155e-05	1.9155e-05	3.9485e-06
239	1.8072e-05	1.8072e-05	3.7413e-06
240	1.6643e-05	1.6643e-05	3.5615e-06
241	1.5898e-05	1.5898e-05	3.3816e-06
242	1.5253e-05	1.5253e-05	3.2217e-06
243	1.434e-05	1.434e-05	3.0618e-06
244	1.3726e-05	1.3726e-05	2.913e-06
245	1.2947e-05	1.2947e-05	2.7708e-06
246	1.2225e-05	1.2225e-05	2.6287e-06
247	1.1555e-05	1.1555e-05	2.4918e-06
248	1.0889e-05	1.0889e-05	2.3549e-06
249	1.0176e-05	1.0176e-05	2.2234e-06
250	9.7422e-06	9.7422e-06	2.092e-06
251	9.3272e-06	9.3272e-06	1.9665e-06
252	8.8946e-06	8.8946e-06	1.8411e-06
253	8.3211e-06	8.3211e-06	1.7349e-06
254	7.7863e-06	7.7863e-06	1.6287e-06
255	7.4294e-06	7.4294e-06	1.5286e-06
256	6.9697e-06	6.9697e-06	1.4286e-06
257	6.6165e-06	6.6165e-06	1.3581e-06
258	6.2974e-06	6.2974e-06	1.2876e-06
259	6.0369e-06	6.0369e-06	1.2171e-06
260	5.7149e-06	5.7149e-06	1.1467e-06
261	5.4263e-06	5.4263e-06	1.0777e-06
262	5.1532e-06	5.1532e-06	1.0087e-06
263	4.8249e-06	4.8249e-06	9.5592e-07
264	4.5594e-06	4.5594e-06	9.031e-07
265	4.3093e-06	4.3093e-06	8.571e-07
266	4.0385e-06	4.0385e-06	8.1111e-07
267	3.8033e-06	3.8033e-06	7.6675e-07
268	3.5845e-06	3.5845e-06	7.2239e-07
269	3.4132e-06	3.4132e-06	6.8557e-07
270	3.2345e-06	3.2345e-06	6.4875e-07
271	3.0347e-06	3.0347e-06	6.1663e-07
272	2.8868e-06	2.8868e-06	5.845e-07
273	2.7012e-06	2.7012e-06	5.5344e-07
274	2.554e-06	2.554e-06	5.2237e-07
275	2.4188e-06	2.4188e-06	4.9381e-07
276	2.3432e-06	2.3432e-06	4.6526e-07
277	2.2577e-06	2.2577e-06	4.374e-07
278	2.1106e-06	2.1106e-06	4.0955e-07
279	2.0297e-06	2.0297e-06	3.8607e-07
280	1.9324e-06	1.9324e-06	3.6259e-07
281	1.7927e-06	1.7927e-06	3.4384e-07
282	1.6773e-06	1.6773e-06	3.2598e-07
283	1.5819e-06	1.5819e-06	3.0811e-07
284	1.5211e-06	1.5211e-06	2.9025e-07
285	1.4687e-06	1.4687e-06	2.7239e-07
286	1.4083e-06	1.4083e-06	2.5527e-07
287	1.3317e-06	1.3317e-06	2.3815e-07
288	1.2531e-06	1.2531e-06	2.2249e-07
289	1.1806e-06	1.1806e-06	2.0684e-07
290	1.1042e-06	1.1042e-06	1.9386e-07
291	1.0216e-06	1.0216e-06	1.8089e-07
292	9.7435e-07	9.7435e-07	1.6831e-07
293	9.409e-07	9.409e-07	1.5573e-07
294	8.8439e-07	8.8439e-07	1.4751e-07
295	8.3112e-07	8.3112e-07	1.393e-07
296	7.7595e-07	7.7595e-07	1.3112e-07
297	7.4969e-07	7.4969e-07	1.2294e-07
298	7.0074e-07	7.0074e-07	1.149e-07
299	6.6201e-07	6.6201e-07	1.0685e-07
300	6.2011e-07	6.2011e-07	1.0078e-07
301	5.8706e-07	5.8706e-07	9.47e-08
302	5.5933e-07	5.5933e-07	8.9694e-08
303	5.2794e-07	5.2794e-07	8.4688e-08
304	4.7499e-07	4.7499e-07	7.9714e-08
305	4.4789e-07	4.4789e-07	7.4739e-08
306	4.2854e-07	4.2854e-07	7.0772e-08
307	4.1196e-07	4.1196e-07	6.6806e-08
308	3.8841e-07	3.8841e-07	6.2901e-08
309	3.6559e-07	3.6559e-07	5.8995e-08
310	3.4251e-07	3.4251e-07	5.5524e-08
311	3.1367e-07	3.1367e-07	5.2053e-08
312	3.0266e-07	3.0266e-07	4.8693e-08
313	2.8877e-07	2.8877e-07	4.5334e-08
314	2.7085e-07	2.7085e-07	4.248e-08
315	2.5357e-07	2.5357e-07	3.9626e-08
316	2.333e-07	2.333e-07	3.6829e-08
317	2.177e-07	2.177e-07	3.4033e-08
318	2.0387e-07	2.0387e-07	3.1861e-08
319	1.9603e-07	1.9603e-07	2.969e-08
320	1.8361e-07	1.8361e-07	2.7721e-08
321	1.7125e-07	1.7125e-07	2.5934e-08
322	1.6357e-07	1.6357e-07	2.4147e-08
323	1.5001e-07	1.5001e-07	2.237e-08
324	1.4305e-07	1.4305e-07	2.0593e-08
325	1.3247e-07	1.3247e-07	1.9064e-08
326	1.2204e-07	1.2204e-07	1.7534e-08
327	1.1448e-07	1.1448e-07	1.6074e-08
328	1.0652e-07	1.0652e-07	1.4614e-08
329	9.9799e-08	9.9799e-08	1.3317e-08
330	9.2717e-08	9.2717e-08	1.2021e-08
331	8.6876e-08	8.6876e-08	1.1022e-08
332	8.17e-08	8.17e-08	1.0024e-08
333	7.7287e-08	7.7287e-08	9.2775e-09
334	7.0207e-08	7.0207e-08	8.5315e-09
335	6.5091e-08	6.5091e-08	7.823e-09
336	5.9518e-08	5.9518e-08	7.1146e-09
337	5.5633e-08	5.5633e-08	6.5099e-09
338	5.1257e-08	5.1257e-08	5.9051e-09
339	4.7297e-08	4.7297e-08	5.3293e-09
340	4.341e-08	4.341e-08	4.7534e-09
341	4.0751e-08	4.0751e-08	4.2932e-09
342	3.7511e-08	3.7511e-08	3.8331e-09
343	3.4206e-08	3.4206e-08	3.4931e-09
344	3.1169e-08	3.1169e-08	3.1531e-09
345	2.7032e-08	2.7332e-08	2.834e-09
346	2.4195e-08	2.5803e-08	2.5149e-09
347	2.1494e-08	2.4282e-08	2.227e-09
348	1.8681e-08	2.2704e-08	1.9392e-09
349	1.6291e-08	2.1424e-08	1.7616e-09
350	1.4616e-08	2.0495e-08	1.5841e-09
351	1.3386e-08	1.9847e-08	1.4157e-09
352	1.2273e-08	1.9253e-08	1.2666e-09
353	1.0722e-08	1.8448e-08	1.1174e-09
354	9.311e-09	1.7782e-08	9.8421e-10
355	8.1985e-09	1.7783e-08	8.5097e-10
356	7.3121e-09	1.7784e-08	7.4878e-10
357	6.4703e-09	1.7784e-08	6.4658e-10
358	5.6371e-09	1.7784e-08	5.6046e-10
359	4.8599e-09	1.7785e-08	4.7434e-10
360	4.3604e-09	1.7785e-08	4.2293e-10
361	3.9389e-09	1.7785e-08	3.7151e-10
362	3.5246e-09	1.7786e-08	3.279e-10
363	3.2411e-09	1.7786e-08	2.8429e-10
364	3.0397e-09	1.7786e-08	2.455e-10
365	2.9532e-09	1.7786e-08	2.0671e-10
366	2.8318e-09	1.7786e-08	1.7359e-10
367	2.5019e-09	1.7786e-08	1.4047e-10
368	2.3702e-09	1.7786e-08	1.2222e-10
369	1.9653e-09	1.7787e-08	1.0397e-10
370	1.904e-09	1.7787e-08	8.777e-11
371	1.8531e-09	1.7787e-08	7.1574e-11
372	1.7624e-09	1.7787e-08	6.0279e-11
373	1.5064e-09	1.7787e-08	5.0594e-11
374	1.4451e-09	1.7787e-08	4.0909e-11
375	1.3543e-09	1.7787e-08	3.4659e-11
376	1.269e-09	1.7787e-08	2.8409e-11
377	1.1235e-09	1.7787e-08	2.2494e-11
378	1.0732e-09	1.7787e-08	1.6579e-11
379	1.0351e-09	1.7787e-08	1.4071e-11
380	9.5558e-10	1.7787e-08	1.1563e-11
381	8.3945e-10	1.7787e-08	9.3439e-12
382	7.9949e-10	1.7787e-08	7.1252e-12
383	7.6321e-10	1.7787e-08	5.3956e-12
384	7.2704e-10	1.7788e-08	3.6659e-12
385	6.1289e-10	1.7788e-08	2.9469e-12
386	4.8983e-10	1.7788e-08	2.2278e-12
387	4.1686e-10	1.7788e-08	1.6708e-12
388	3.6057e-10	1.7788e-08	1.2229e-12
389	2.7225e-10	1.7788e-08	7.7492e-13
390	2.7086e-10	1.7788e-08	5.6466e-13
391	2.3859e-10	1.7788e-08	3.544e-13
392	1.9599e-10	1.7788e-08	2.5492e-13
393	1.7897e-10	1.7788e-08	1.5544e-13
394	1.2244e-10	1.7788e-08	1.0099e-13
395	8.6002e-11	1.7788e-08	4.6537e-14
396	7.5862e-11	1.7788e-08	2.877e-14
397	5.3555e-11	1.7788e-08	1.6677e-14
398	1.8542e-11	1.7788e-08	4.5847e-15
399	8.7783e-12	1.7788e-08	2.4241e-15
400	1.0776e-12	1.7788e-08	2.6384e-16

